Two Planets Straddling the Habitable Zone of The Nearby K Dwarf Gl 414A

We present the discovery of two planets orbiting the nearby (D=11.9 pc) K7 dwarf Gl 414A. Gl 414A b is a sub-Neptune mass planet with M$_b \sin{i_b} = 9.28^{+3.19}_{-2.54}$ M$_\oplus$ and a semi-major axis of 0.24 $\pm$ 0.01 au. Gl 414A c is a sub-Saturn mass planet with $M_c \sin{i_c} = 59.48^{+9.98}_{-9.69}$ M$_\oplus$ and a semi-major axis of 1.43 $\pm$ 0.06 au. We jointly analyzed radial velocity data from Keck/HIRES and the Automated Planet Finder at Lick Observatory, as well as photometric data from KELT, to detect the two planets as well as two additional signals related to the rotationally-modulated activity and the long term magnetic activity cycle of the star. The outer planet in this system may be a potential candidate for future direct imaging missions.

==> Gl414A_tab2.csv <==
bjd,mnvel,errvel,tel,sval
2450955.764,-7.17825336,1.269743681,k,
2452804.854,-5.685348697,1.260327339,k,
2451228.127,-8.190185733,1.221072197,k,
2451551.082,-16.45780201,1.75191617,k,
2450546.938,-20.43967456,1.21294558,k,
2452711.915,-11.23432941,1.311163068,k,
2453044.986,-10.67533893,1.409881234,k,
2451310.819,-22.29930133,1.176199317,k,
2451581.047,-14.17463703,3.764454603,k,
2452391.015,-3.631744571,1.663752437,k,
2450463.015,-1.522552677,1.159101367,k,
2452712.914,-14.50586719,1.320587873,k,
2451982.032,-14.02994556,1.722451806,k,
2451172.024,-11.50453968,1.281143427,k,
2452653.109,0.546851926,1.445824504,k,
2450837.97,-9.686790653,1.237607598,k,
2450605.775,-24.67227954,1.088823438,k,
2452308.041,-4.092857547,1.411431909,k,
2450954.812,-7.438011356,1.1921978,k,
2452681.014,-1.471016116,1.328864574,k,
2457230.735,-6.289277879,1.089808822,j,1.039999962
2454987.872,-4.589007751,1.051753283,j,1.00999999
2457568.747,-1.21269068,0.984505832,j,1.070000052
2454983.864,-6.1663834,0.962924242,j,1.080000043
2457704.153,7.327771041,1.136240602,j,1.059999943
2458559.901,9.541736207,1.041528344,j,1.090000033
2457555.748,-5.648810853,1.01084888,j,1.029999971
2457423.133,-6.815345668,0.9824211,j,1.059999943
2457713.158,-4.81885832,0.943774223,j,1.139999986
2455912.111,-4.413575729,1.022878051,j,1.139999986
2457207.746,-16.28475255,0.999773681,j,1.129999995
2457179.746,3.259263467,0.924781501,j,1.039999962
2456327.978,7.178150747,1.004608393,j,1.220000029
2457746.175,3.842655153,1.072710633,j,1.149999976
2458491.182,5.440500145,1.156195521,j,1.169999957
2457584.742,-2.148696197,1.002882242,j,1.190000057
2457934.754,2.470957367,0.963516295,j,1.210000038
2458066.153,-6.083513634,0.952471733,j,1.210000038
2457587.739,0.149255383,0.940029502,j,1.169999957
2457569.746,-0.245058611,0.92942512,j,1.169999957
2457583.736,-3.289155652,0.998962522,j,1.159999967
2456326.16,7.811338454,1.010926366,j,1.129999995
2456855.74,0.668409281,0.952805877,j,1.169999957
2456851.741,-5.813177317,0.944763064,j,1.210000038
2457855.01,1.541889078,0.989818275,j,1.210000038
2457600.737,-7.430929184,1.081075788,j,1.200000048
2454985.862,-8.488668678,0.995208442,j,1.120000005
2458568.781,7.992761587,1.022089601,j,1.220000029
2456844.772,-13.60541864,1.178303838,j,1.090000033
2455879.15,-2.859612185,0.962430835,j,1.149999976
2453480.875,-1.399132857,0.77710098,j,1
2456290.065,6.996817371,0.931581676,j,1.001999974
2456830.745,-12.53821162,0.89583236,j,0.987299979
2456854.797,-1.709055546,1.228118062,j,0.991900027
2456024.902,-2.352920118,1.126296759,j,0.994899988
2455720.817,5.394082106,0.940702975,j,1.036000013
2457585.74,-4.744270077,1.067935348,j,1.059999943
2455635.035,3.709004518,1.123551726,j,1.042000055
2455556.141,10.90440016,1.065513372,j,0.983500004
2456320.019,-0.804253682,1.100087643,j,0.980799973
2457599.735,-4.173198204,1.091627002,j,0.986999989
2456853.746,-1.844765857,1.314991713,j,0.9648
2457057.927,-0.660536506,1.029852271,j,0.943799973
2456849.738,-8.136875634,0.965295911,j,0.912899971
2455314.827,4.585135801,0.894677699,j,0.915700018
2455971.944,5.316083125,0.999623179,j,0.930400014
2457598.734,-5.702373912,1.13608551,j,0.923399985
2457718.116,-2.077845178,1.013801098,j,0.907100022
2455198.042,-5.232606329,1.040934682,j,0.911899984
2456709.979,-2.638873671,0.963099718,j,0.930100024
2458300.756,-5.148804754,1.058346391,j,0.953000009
2456828.745,-0.842518239,0.951260805,j,0.968999982
2457747.179,2.050330224,0.837308586,j,0.887785476
2456640.082,-12.75200482,1.08633852,j,0.887785476
2457595.734,-0.187790426,1.26724565,j,0.887785476
2454809.143,7.2752538,1.03627646,j,0.927217416
2456344.902,1.531295379,0.965145767,j,0.927217416
2455750.79,-8.814503906,1.171358347,j,0.866689204
2457556.745,-9.898781127,0.946094692,j,0.866689204
2454927.896,-5.545102012,1.126097918,j,0.822299201
2456826.742,-0.909050644,0.839332342,j,0.822299201
2454929.919,-14.80042992,1.601800084,j,0.840679863
2457714.121,-4.657637346,0.955992997,j,0.840679863
2457586.741,-4.633302595,0.983720779,j,0.840695588
2458615.918,-1.452205369,1.037871003,j,0.840695588
2453370.077,3.801261634,0.945803881,j,0.861697755
2454928.962,-7.77261142,1.032319427,j,0.861697755
2457353.162,-14.42839202,1.070373178,j,0.916207821
2456848.745,-11.11511826,1.103787184,j,0.916207821
2457570.755,-2.505249714,1.169151187,j,0.949635253
2455723.78,6.290644534,0.992035329,j,0.949635253
2453425.07,-4.296210714,0.976963818,j,0.821584415
2458650.773,-1.730933899,0.97394073,j,0.821584415
2458199.807,-4.025409502,1.125329852,j,0.92530551
2454865.136,1.353656554,1.016115189,j,0.92530551
2456709.032,-4.920531556,0.964209497,j,0.950622513
2454963.972,-1.610008375,1.051019311,j,0.950622513
2455913.127,-5.966226456,0.948709905,j,1.103612985
2453806.956,-0.666229142,0.882210314,j,1.103612985
2454984.922,-6.932133587,1.055505633,j,1.093131043
2456266.099,7.449272058,0.893721759,j,1.093131043
2456674.934,-9.655087503,1.1468606,j,0.876685019
2457179.863,2.078546838,0.957487047,j,0.876685019
2455370.774,2.328049017,0.970937312,j,0.94363584
2455015.78,4.069063233,0.959396839,j,0.94363584
2457327.146,-8.292027049,1.052701712,j,0.89779716
2454806.116,7.66056455,1.049867392,j,0.89779716
2457520.792,-7.817408976,0.924934983,j,0.896806094
2456845.742,-10.49978954,0.912659049,j,0.896806094
2457582.744,-5.104696959,0.963068604,j,1.002651506
2457712.159,-2.617772496,0.949367225,j,1.002651506
2457561.753,-9.571836911,0.940840662,j,0.855241444
2457216.744,-5.767463604,1.052212477,j,0.855241444
2457150.974,-5.484263319,0.912205398,j,0.837536822
2457887.941,9.674490444,0.962399483,j,0.837536822
2456829.749,-3.979106566,0.921316206,j,0.94232171
2457964.748,-2.240338014,1.15780592,j,0.94232171
2454986.863,-7.410413402,1.194824934,j,0.941373765
2456827.748,-1.560286268,0.94826293,j,0.941373765
2454988.852,-4.890702617,1.170310616,j,1.070394192
2457562.751,-14.24298384,1.473239422,j,1.070394192
2457058.906,3.995410223,1.0108006,j,0.829326381
2454638.752,-0.91812185,0.890010297,j,0.829326381
2454954.962,8.72167607,1.120377898,j,0.822488136
2456844.779,-11.28513211,1.000025749,j,0.822488136
2456327.051,6.926281696,1.110357046,j,1.085607571
2456589.031,-6.254373902,1.960334897,a,1.085607571
2456589.04,-5.555002303,1.785130382,a,1.13568826
2456590.014,-6.990579858,2.097945452,a,1.13568826
2456590.023,-6.596488053,2.10489583,a,0.822385792
2456591.041,-3.446308532,2.024530649,a,0.822385792
2456591.05,-8.780714193,1.88701427,a,0.897867106
2456591.988,-11.11488218,2.094252348,a,0.897867106
2456591.996,-11.75956261,2.006482124,a,0.895131275
2456608.003,-6.716372942,1.834881783,a,0.895131275
2456611.083,-3.583429658,1.859890223,a,1.106028995
2456623.009,-6.687541624,2.056775331,a,1.106028995
2456626.928,-0.55608376,2.065870047,a,0.878509432
2456648.882,-3.673923162,2.224658966,a,0.878509432
2456662.894,-0.49696266,2.241564274,a,0.799320297
2456663.002,-1.343988003,2.419123173,a,0.799320297
2456663.786,0.229425421,2.326643944,a,0.977475854
2456663.972,-2.114949324,2.473403931,a,0.977475854
2456679.003,-14.99075734,1.970126629,a,0.997806623
2456679.013,-14.52306462,2.175164461,a,0.997806623
2456679.974,-13.93731016,2.002260923,a,0.861157608
2456679.986,-12.44212593,2.147173882,a,0.861157608
2456683.023,-14.2296412,2.538403273,a,0.891009783
2456706.002,3.542890281,2.305660009,a,0.891009783
2456709.856,0.398616598,2.843617678,a,1.06116124
2456709.873,-3.838059329,2.140574455,a,1.06116124
2456724.889,-3.681086171,1.942227721,a,0.919550774
2456780.765,5.975285438,2.236384869,a,0.919550774
2456780.779,6.89439624,2.0754776,a,0.92954452
2457054.859,4.873644132,2.15823555,a,0.92954452
2457054.88,2.186006783,2.257597208,a,1.050915693
2457115.732,-1.324379796,1.881262302,a,1.050915693
2457115.741,-1.679586037,2.096582413,a,0.911274072
2457123.784,-1.631134606,1.543691635,a,0.911274072
2457125.786,-1.475345654,1.482226729,a,0.979474486
2457132.724,4.828180867,1.542037249,a,0.979474486
2457142.671,3.178507193,1.569379449,a,0.918703762
2457143.665,-0.387442285,1.716362357,a,0.918703762
2457143.679,3.243172696,1.528346181,a,0.872225311
2457148.671,-4.098247887,2.127604723,a,0.872225311
2457148.682,-6.686060794,1.668673396,a,0.921373665
2457151.676,-5.508340387,2.103362799,a,0.921373665
2457153.779,-4.601604707,1.607835293,a,0.869571926
2457165.688,-4.889369049,1.610985518,a,0.869571926
2457168.738,-4.033051326,1.655223012,a,0.886451421
2457170.71,-0.9785298,1.547172427,a,0.886451421
2457178.706,5.06894245,1.517715573,a,0.905476294
2457179.723,3.416083329,2.207827806,a,0.905476294
2457185.699,0.203587555,1.659880877,a,0.928351904
2457187.695,-4.274504177,1.498699665,a,0.928351904
2457188.702,-5.189887609,1.655675173,a,0.898710508
2457189.688,0.833968875,1.842409372,a,0.898710508
2457191.702,-4.069909927,1.758333802,a,0.903036946
2457193.692,-6.47894758,2.622744083,a,0.903036946
2457193.703,-9.866951449,1.922537327,a,0.917732023
2457195.7,-4.853124844,1.706644297,a,0.917732023
2457196.7,-4.747218084,1.517393351,a,0.861477686
2457202.691,-8.451930784,1.965960264,a,0.861477686
2457202.704,-3.731767078,1.906731009,a,0.854007425
2457204.704,-10.91223326,1.796587944,a,0.854007425
2457207.701,-6.110345654,2.041606188,a,0.915923706
2457208.697,-7.78773372,1.627671838,a,0.915923706
2457215.701,-2.076778142,2.063212395,a,0.916925126
2457217.701,-1.406135352,1.800686359,a,0.916925126
2457218.697,-4.105859417,1.788430691,a,0.915083273
2457221.692,-2.760440087,2.128256083,a,0.915083273
2457222.697,-2.362487086,2.2945683,a,0.858386771
2457224.69,1.910970191,2.15272069,a,0.858386771
2457229.687,-2.984071731,1.935690522,a,0.88403207
2457232.689,-3.602401286,2.220612288,a,0.88403207
2457233.684,-0.792305344,1.913241625,a,0.886450548
2457313,-15.62971575,20.98974037,a,0.886450548
2457319.002,-6.587642434,2.204688787,a,0.839524993
2457319.014,-15.65988497,4.042097092,a,0.839524993
2457321.981,-6.624804424,2.133330107,a,0.909701578
2457321.996,-5.952226716,2.102687836,a,0.909701578
2457330.981,-4.617626564,3.482231855,a,0.935734834
2457330.992,-13.31654094,3.60560894,a,0.935734834
2457332.979,-3.565182086,2.108320475,a,0.925330641
2457332.962,-4.675376951,2.14452219,a,0.925330641
2457334.925,-7.486200071,2.20893383,a,1.012583918
2457334.939,-0.086352281,2.177785635,a,1.012583918
2457340.913,-7.733031891,2.189707279,a,1.061294721
2457340.926,-6.836499676,2.179837942,a,1.061294721
2457344.925,0.697413682,2.547027111,a,0.945224648
2457344.936,-4.711414591,2.925332785,a,0.945224648
2457352.892,-14.44309381,3.63192296,a,0.820869376
2457352.906,-15.45142517,3.655051708,a,0.820869376
2457354.871,-17.12476797,3.316026926,a,0.932359209
2457354.882,-11.014872,3.152904034,a,0.932359209
2457356.878,-14.29449232,3.434422493,a,1.005178568
2457356.888,-10.8600217,2.866359234,a,1.005178568
2457358.914,-10.78979717,2.278885126,a,0.943645074
2457358.924,-10.52849791,2.788324833,a,0.943645074
2457413.902,-11.88635637,2.835817814,a,0.918951377
2457413.91,-9.369582496,2.713607788,a,0.918951377
2457415.844,-2.909110484,2.129776716,a,0.80239954
2457415.856,-9.217781675,2.101278782,a,0.80239954
2457426.96,-8.949009874,2.085021496,a,1.308973449
2457426.972,-9.063435882,2.133162737,a,0.886421604
2457427.918,-8.956059223,2.177556276,a,0.821844032
2457427.928,-11.69551284,2.121371269,a,1.00209129
2457429.97,-9.54585622,1.929494381,a,1.020048655
2457429.98,-10.08290206,1.906121731,a,0.865003514
2457432.915,-6.846319603,2.085475683,a,1.04966362
2457432.929,-3.803354078,1.947305799,a,0.811066117
2457439.933,-8.361468655,1.832977533,a,1.009000401
2457439.944,-8.78411221,2.160549641,a,0.883047703
2457441.922,-11.75776152,2.000187397,a,0.891340571
2457441.939,-13.58909814,2.139452457,a,0.901094873
2457443.864,-8.288198275,1.978745103,a,0.959688786
2457443.872,-8.839878925,2.112513781,a,1.031997544
2457446.889,-4.159638489,2.087914467,a,1.060206992
2457446.904,-5.411962246,1.944177508,a,0.826981129
2457449.884,2.079079054,2.207107544,a,0.845786345
2457449.892,-0.505207959,2.113533258,a,0.706649767
2457463.713,-14.314111,2.089255571,a,0.800424144
2457463.726,-12.21816282,2.202028036,a,0.792644686
2457463.809,-12.3464158,2.038809776,a,0.696138524
2457465.82,-7.716728177,2.150180817,a,0.807561507
2457465.83,-11.82273858,2.068221807,a,0.974726931
2457466.853,-12.07071905,2.175625563,a,0.846430483
2457466.859,7.380871866,2.577384949,a,1.043466805
2457471.817,-6.675522726,2.059498787,a,1.080322113
2457471.828,-7.781572327,2.038323402,a,1.093997166
2457471.698,-14.52339523,1.811804891,a,0.895529704
2457471.71,-7.112171885,2.119375944,a,1.024605379
2457473.702,-12.13147051,2.105499744,a,1.045549354
2457473.716,-11.58517329,1.996443391,a,1.074238279
2457473.807,-8.926843842,2.019609451,a,1.016442583
2457473.817,-7.867816687,2.149327993,a,0.897384975
2458676.713,6.744430248,2.752631664,a,0.83257579
2458676.72,5.272753057,2.657367706,a,0.820733475
2458676.728,9.209048252,2.889886618,a,0.831792628
2457478.707,-6.485655079,2.164062977,a,0.95269573
2457478.722,-7.280515595,1.902310848,a,0.930956297
2457480.779,-7.118868179,2.067250967,a,0.904031436
2457480.787,-9.447810191,2.160096169,a,0.849511532
2457482.771,-2.466585964,2.083926678,a,0.921961469
2457482.781,-5.167193707,2.062604666,a,0.998898073
2457483.686,-4.5978649,1.894901156,a,0.80159731
2457483.699,-9.035194176,1.866189361,a,0.925153831
2457495.72,-1.852024456,1.942281485,a,0.940458365
2457495.729,-1.511185186,2.027546883,a,0.903965573
2457498.688,0.456246959,2.14195466,a,1.109842161
2457498.7,10.60409021,2.374556541,a,1.094048612
2457498.95,-0.740697118,4.08681345,a,0.905257358
2457507.679,-5.035153367,3.337702751,a,1.100803894
2457507.686,-7.189526877,2.632726669,a,0.92533227
2457508.667,-9.341493922,4.108407974,a,0.976991338
2457509.697,-9.088482883,2.218221664,a,0.952195148
2457509.713,-10.12345864,2.028037071,a,0.966301771
2457524.752,-1.033012206,1.988249183,a,0.933143808
2457524.768,-0.086557852,1.879581571,a,0.954309555
2457524.785,0.800918447,1.998632669,a,0.989789668
2457525.804,-5.095443199,1.910886407,a,0.956780881
2457525.818,-1.289287176,1.965832233,a,0.825817783
2457531.712,-5.51079232,4.071981907,a,0.971864827
2457531.719,-2.715147121,4.246133327,a,0.843527922
2457533.754,-1.148516952,2.027105808,a,0.921778748
2457533.776,0.107834024,1.800325036,a,0.923000568
2457537.766,0.535569194,1.888070345,a,0.949681958
2457537.756,5.122951645,2.006215811,a,0.842022692
2458681.684,0.054409548,5.063221931,a,0.960554553
2458681.688,5.599182674,4.966664791,a,0.971184082
2458681.692,5.628773342,4.852241516,a,0.976887947
2457549.699,-1.265261081,1.889785767,a,0.915333724
2457549.716,0.610200416,2.094496727,a,0.903509658
2457556.716,-8.376244468,4.692681313,a,0.903764715
2457554.74,2.058307594,3.050186157,a,0.883393691
2457554.749,-4.334802323,3.120623827,a,0.741451555
2457560.775,-3.79964381,2.209600687,a,0.701024515
2457560.792,-6.725011556,2.25624752,a,1.113026907
2457563.711,5.112595498,3.249518871,a,0.928515477
2457563.72,3.946081489,3.599154234,a,1.04256607
2457564.744,-0.210211385,2.117713451,a,1.049332289
2457564.759,-0.827302351,1.800534248,a,0.950885397
2457566.77,0.648239841,2.314807177,a,0.886796044
2457569.738,4.705801309,2.105428457,a,0.969724366
2457569.752,5.292619222,1.953068018,a,0.912951134
2457570.712,2.078035458,1.985464931,a,0.803214644
2457570.726,1.25089165,1.982811213,a,1.026663702
2457571.694,2.686712015,2.018458843,a,0.866490959
2457571.707,6.659017171,1.829082608,a,0.947439572
2457669.058,-2.79246844,2.567167521,a,0.986280648
2457675.001,1.112478513,2.322763205,a,0.93486763
2457675.013,0.147711733,2.277136087,a,0.828663318
2457679.991,-5.658717537,4.988868237,a,1.106357499
2457679.998,-6.535472557,4.009502888,a,0.729419235
2457683.011,5.491810192,2.123228312,a,1.063485059
2457683.022,3.732121135,2.077524424,a,1.008287489
2457683.032,3.020279428,2.045078516,a,1.062777435
2457685.003,2.971656804,2.006965876,a,0.906602251
2457685.012,6.461484798,2.106810331,a,0.870165189
2457687.98,5.236069096,2.208990097,a,0.993057345
2457687.992,4.606400024,2.004404068,a,1.058981088
2457696.964,7.21649872,2.269463778,a,0.814446678
2457696.977,6.410235013,2.053040504,a,0.737274285
2457701.928,7.154486222,2.253780127,a,0.964901159
2457701.941,6.510735651,2.283094406,a,0.940264761
2457702.919,5.399546711,2.096694469,a,0.894957791
2457702.932,4.128310767,2.297417879,a,0.979461044
2457703.945,1.645920315,2.206068754,a,0.918127788
2457703.955,6.152787235,2.045845985,a,0.816147913
2457705.937,4.38633387,2.25014019,a,1.009751582
2457705.947,1.750810105,2.00117588,a,0.890815256
2457711.949,-1.908820256,3.500407219,a,0.89800039
2457711.96,-9.204652255,3.246815681,a,0.953804866
2457717.973,-3.208664822,2.252919197,a,0.945670025
2457717.989,0.373582319,1.980456114,a,0.914312575
2457729.065,6.672372713,5.521473885,a,1.072216693
2457729.072,0.408394936,4.964698792,a,0.642634543
2457742.041,4.319082018,1.957633018,a,0.971153295
2457742.033,3.766022236,2.02848196,a,0.948207064
2457750.037,-1.035249611,2.225877762,a,0.768715105
2457750.047,3.918789537,2.047198534,a,0.97351326
2457752.018,-3.429544196,1.973326445,a,1.041634589
2457752.025,-0.249861116,1.991851568,a,1.039674112
2457781.009,8.407670395,2.070858479,a,1.007309281
2457781.023,6.41624846,2.011451006,a,0.845384029
2457783.836,5.003205082,1.883091092,a,1.028923525
2457783.956,4.173015052,1.903159618,a,1.007329676
2457783.968,2.749637294,2.016216993,a,1.024077076
2457783.978,3.400324385,2.134578466,a,1.053416636
2457783.826,4.3089878,1.933032751,a,1.041041269
2457814.862,2.62314788,2.133496284,a,1.086115107
2457814.871,3.944957969,1.939426899,a,1.067218686
2457815.958,3.606521941,1.912813067,a,1.076823164
2457815.967,3.943592895,2.046533108,a,0.860121089
2457821.778,3.881002059,2.135355473,a,1.082675052
2457823.788,0.117675348,2.194221973,a,0.882735295
2457823.798,-7.149128026,2.577526808,a,1.040767288
2457824.821,-5.807602361,1.898136616,a,1.069789534
2457824.831,-6.663285553,2.101282358,a,0.977864075
2457826.824,-8.892263852,2.068316936,a,0.92333091
2457826.833,-10.86290005,1.895622015,a,0.841912508
2457845.817,8.412693613,2.02649045,a,0.8604962
2457845.827,3.323759801,2.058409214,a,0.516628106
2457873.717,-1.260957642,1.75373292,a,0.895887774
2457873.726,1.136858633,1.998021603,a,0.922057111
2457893.694,4.267538476,1.860707641,a,1.170813982
2457893.7,9.102781895,1.820362926,a,1.069206747
2457894.756,4.98956121,1.946552396,a,0.912528433
2457894.764,6.40065357,1.909481645,a,0.855773911
2457896.751,6.845443538,1.936484575,a,0.885609765
2457896.764,5.308937736,1.885112405,a,1.119115116
2457897.701,7.350086384,2.185833693,a,0.917552678
2457901.705,5.077225723,1.76104939,a,0.945671126
2457901.715,5.149775028,1.963212848,a,1.014347013
2457907.721,0.007031907,1.95729816,a,0.998392683
2457907.733,-1.596786267,2.178116798,a,1.002131846
2457911.718,-4.753722463,1.922590375,a,0.974207628
2457911.726,-0.851790639,1.874098897,a,0.929099923
2457922.757,-6.006471959,2.957561255,a,0.956202342
2457922.761,-22.96030399,12.01013374,a,0.925354558
2457930.754,5.091826281,1.914995432,a,1.125686547
2457930.768,-0.952549054,2.022429466,a,0.934033597
2457931.739,0.936761615,2.031866074,a,0.931648953
2457931.753,5.341229249,2.211879969,a,1.042528611
2457933.744,1.622242332,1.972452998,a,1.069057648
2457933.757,8.43944591,1.976699591,a,1.074489571
2457937.737,3.253270035,2.161294699,a,1.047128975
2457937.754,-0.085850574,2.046936035,a,1.079138516
2457940.729,4.179417557,2.576481104,a,0.955660041
2457940.744,4.659298995,2.291177273,a,0.964723587
2458038.035,-2.039571053,8.922074318,a,0.895193776
2458052.012,-2.196719605,2.122613668,a,1.036649746
2458052.022,2.099085201,2.031905651,a,0.965757084
2458052.994,-0.968425352,2.119620562,a,0.935720434
2458053.007,-1.07951485,2.179330826,a,0.939336929
2458054.005,1.356969776,1.989393711,a,0.97686074
2458054.018,2.072417183,1.954426408,a,0.938403966
2458078.952,-9.118112124,2.147376537,a,0.953324307
2458078.964,-4.282053813,1.979790092,a,1.13094751
2458087.918,-8.372883585,2.119812727,a,0.922169024
2458087.927,-7.676332824,2.124948502,a,0.915482247
2458088.892,-6.850617299,2.155852795,a,0.92239605
2458088.904,-2.085886491,1.97575891,a,1.058721721
2458114.093,-0.860859874,1.985931158,a,0.892781461
2458114.104,-0.070563376,2.046048641,a,0.893251559
2458120.09,-4.399165528,2.008837461,a,0.859045438
2458120.098,-11.53873343,2.369240046,a,1.034412603
2458130.044,-8.417014433,2.081291199,a,1.081530768
2458130.053,-1.911021224,2.028729677,a,1.073883322
2458131.975,-6.935246218,2.214653015,a,1.08201357
2458131.988,-3.266074288,2.056951046,a,0.903158354
2458132.014,-1.160031864,2.014047861,a,1.112548849
2458132.025,-1.238840063,2.206409931,a,0.952169213
2458150.863,-5.689522194,2.12439847,a,1.093957796
2458150.878,-2.615511625,2.270610809,a,1.112838812
2458152.943,-5.104225625,2.256691694,a,1.081718976
2458152.953,-5.337139574,2.83095479,a,0.735908561
2458157.021,-4.18465418,2.075646162,a,1.181136283
2458157.031,-6.944795463,2.235702276,a,0.925252458
2458159.978,-6.639701464,2.153035402,a,1.193440408
2458159.987,-5.551986057,1.984380603,a,1.224350481
2458165.953,-2.090607379,1.969542623,a,0.972382604
2458165.963,-1.238223768,2.006028652,a,0.952267932
2458166.925,-1.45816568,2.050414801,a,1.08474967
2458166.936,1.70068153,2.077785492,a,1.072974898
2458207.734,4.408759566,1.902392268,a,0.958429176
2458207.744,6.004064673,1.909979463,a,1.051353105
2458210.77,4.198381408,2.059769154,a,1.032863922
2458210.779,6.248358714,1.977532029,a,1.011541601
2458222.675,-3.51151499,1.812620401,a,0.981315477
2458222.692,-6.036214412,1.671827555,a,1.214541196
2458649.777,5.810343613,3.071170092,a,0.947028583
2458649.784,5.03883748,2.77730298,a,1.131326092
2458649.791,1.298726867,3.316024542,a,0.930067855
2458508.895,10.30247466,2.212309122,a,1.091553422
2458508.908,7.467860315,2.217562199,a,1.111493072
2458509.954,13.29362803,2.035313368,a,0.876277593
2458509.97,10.1717355,2.447827578,a,1.078041751
2458509.997,12.14764505,3.383075237,a,0.943851827
2458510.005,4.470577321,3.244755268,a,1.107024945
2458510.063,9.506332013,2.122106552,a,0.880206999
2458510.08,10.73417786,2.168379784,a,1.094954058
2458574.827,2.499837371,1.997280002,a,1.037510501
2458574.838,2.087594652,2.211852551,a,1.095092726
2458587.688,3.560022579,2.647591829,a,0.929489183
2458587.695,5.692661106,2.70892477,a,1.040968215
2458587.702,2.222918218,2.554704189,a,1.034404731
2458586.69,1.758289637,2.424463272,a,0.927620455
2458586.697,1.457261974,2.611598969,a,0.881905348
2458586.705,-0.40902648,2.451794863,a,0.922441772
2458601.707,8.07849465,2.534008265,a,1.092699185
2458601.714,11.157988,2.252696276,a,1.153102594
2458601.721,10.37191408,2.497493505,a,1.128652664
2458605.69,10.4149778,2.956389427,a,0.989325921
2458605.697,13.56364331,2.9297297,a,0.996711432
2458605.705,13.82703402,2.649418116,a,
2458606.713,12.68226863,2.40147543,a,
2458606.721,6.871224585,2.770453215,a,
2458606.728,8.999116309,2.890775919,a,
2458607.795,6.406872175,2.445149422,a,
2458607.801,10.26748492,2.350279331,a,
2458607.807,3.133849482,2.63765645,a,
2458611.668,2.047938493,3.992357492,a,
2458611.672,6.693104546,4.901769161,a,
2458611.676,2.923217211,4.438839912,a,
2458617.672,-1.344087062,2.529529572,a,
2458617.678,-2.741479493,2.215908289,a,
2458617.684,2.802531133,2.583494663,a,
2458621.727,1.509995305,2.691141844,a,
2458621.734,0.606569707,2.36060977,a,
2458621.741,5.229572818,2.600517273,a,
2458634.689,6.395206651,2.478573322,a,
2458634.696,7.891209013,2.223743677,a,
2458634.704,3.57667689,2.225476265,a,
2458637.701,5.772060361,2.628348589,a,
2458637.708,0.953252631,2.334953308,a,
2458637.715,3.505973554,2.350372076,a,


==> arvix v3/Gl414A_tab2.csv <==
bjd,mnvel,errvel,tel,sval
2450955.764,-7.17825336,1.269743681,k,
2452804.854,-5.685348697,1.260327339,k,
2451228.127,-8.190185733,1.221072197,k,
2451551.082,-16.45780201,1.75191617,k,
2450546.938,-20.43967456,1.21294558,k,
2452711.915,-11.23432941,1.311163068,k,
2453044.986,-10.67533893,1.409881234,k,
2451310.819,-22.29930133,1.176199317,k,
2451581.047,-14.17463703,3.764454603,k,
2452391.015,-3.631744571,1.663752437,k,
2450463.015,-1.522552677,1.159101367,k,
2452712.914,-14.50586719,1.320587873,k,
2451982.032,-14.02994556,1.722451806,k,
2451172.024,-11.50453968,1.281143427,k,
2452653.109,0.546851926,1.445824504,k,
2450837.97,-9.686790653,1.237607598,k,
2450605.775,-24.67227954,1.088823438,k,
2452308.041,-4.092857547,1.411431909,k,
2450954.812,-7.438011356,1.1921978,k,
2452681.014,-1.471016116,1.328864574,k,
2457230.735,-6.289277879,1.089808822,j,1.039999962
2454987.872,-4.589007751,1.051753283,j,1.00999999
2457568.747,-1.21269068,0.984505832,j,1.070000052
2454983.864,-6.1663834,0.962924242,j,1.080000043
2457704.153,7.327771041,1.136240602,j,1.059999943
2458559.901,9.541736207,1.041528344,j,1.090000033
2457555.748,-5.648810853,1.01084888,j,1.029999971
2457423.133,-6.815345668,0.9824211,j,1.059999943
2457713.158,-4.81885832,0.943774223,j,1.139999986
2455912.111,-4.413575729,1.022878051,j,1.139999986
2457207.746,-16.28475255,0.999773681,j,1.129999995
2457179.746,3.259263467,0.924781501,j,1.039999962
2456327.978,7.178150747,1.004608393,j,1.220000029
2457746.175,3.842655153,1.072710633,j,1.149999976
2458491.182,5.440500145,1.156195521,j,1.169999957
2457584.742,-2.148696197,1.002882242,j,1.190000057
2457934.754,2.470957367,0.963516295,j,1.210000038
2458066.153,-6.083513634,0.952471733,j,1.210000038
2457587.739,0.149255383,0.940029502,j,1.169999957
2457569.746,-0.245058611,0.92942512,j,1.169999957
2457583.736,-3.289155652,0.998962522,j,1.159999967
2456326.16,7.811338454,1.010926366,j,1.129999995
2456855.74,0.668409281,0.952805877,j,1.169999957
2456851.741,-5.813177317,0.944763064,j,1.210000038
2457855.01,1.541889078,0.989818275,j,1.210000038
2457600.737,-7.430929184,1.081075788,j,1.200000048
2454985.862,-8.488668678,0.995208442,j,1.120000005
2458568.781,7.992761587,1.022089601,j,1.220000029
2456844.772,-13.60541864,1.178303838,j,1.090000033
2455879.15,-2.859612185,0.962430835,j,1.149999976
2453480.875,-1.399132857,0.77710098,j,1
2456290.065,6.996817371,0.931581676,j,1.001999974
2456830.745,-12.53821162,0.89583236,j,0.987299979
2456854.797,-1.709055546,1.228118062,j,0.991900027
2456024.902,-2.352920118,1.126296759,j,0.994899988
2455720.817,5.394082106,0.940702975,j,1.036000013
2457585.74,-4.744270077,1.067935348,j,1.059999943
2455635.035,3.709004518,1.123551726,j,1.042000055
2455556.141,10.90440016,1.065513372,j,0.983500004
2456320.019,-0.804253682,1.100087643,j,0.980799973
2457599.735,-4.173198204,1.091627002,j,0.986999989
2456853.746,-1.844765857,1.314991713,j,0.9648
2457057.927,-0.660536506,1.029852271,j,0.943799973
2456849.738,-8.136875634,0.965295911,j,0.912899971
2455314.827,4.585135801,0.894677699,j,0.915700018
2455971.944,5.316083125,0.999623179,j,0.930400014
2457598.734,-5.702373912,1.13608551,j,0.923399985
2457718.116,-2.077845178,1.013801098,j,0.907100022
2455198.042,-5.232606329,1.040934682,j,0.911899984
2456709.979,-2.638873671,0.963099718,j,0.930100024
2458300.756,-5.148804754,1.058346391,j,0.953000009
2456828.745,-0.842518239,0.951260805,j,0.968999982
2457747.179,2.050330224,0.837308586,j,0.887785476
2456640.082,-12.75200482,1.08633852,j,0.887785476
2457595.734,-0.187790426,1.26724565,j,0.887785476
2454809.143,7.2752538,1.03627646,j,0.927217416
2456344.902,1.531295379,0.965145767,j,0.927217416
2455750.79,-8.814503906,1.171358347,j,0.866689204
2457556.745,-9.898781127,0.946094692,j,0.866689204
2454927.896,-5.545102012,1.126097918,j,0.822299201
2456826.742,-0.909050644,0.839332342,j,0.822299201
2454929.919,-14.80042992,1.601800084,j,0.840679863
2457714.121,-4.657637346,0.955992997,j,0.840679863
2457586.741,-4.633302595,0.983720779,j,0.840695588
2458615.918,-1.452205369,1.037871003,j,0.840695588
2453370.077,3.801261634,0.945803881,j,0.861697755
2454928.962,-7.77261142,1.032319427,j,0.861697755
2457353.162,-14.42839202,1.070373178,j,0.916207821
2456848.745,-11.11511826,1.103787184,j,0.916207821
2457570.755,-2.505249714,1.169151187,j,0.949635253
2455723.78,6.290644534,0.992035329,j,0.949635253
2453425.07,-4.296210714,0.976963818,j,0.821584415
2458650.773,-1.730933899,0.97394073,j,0.821584415
2458199.807,-4.025409502,1.125329852,j,0.92530551
2454865.136,1.353656554,1.016115189,j,0.92530551
2456709.032,-4.920531556,0.964209497,j,0.950622513
2454963.972,-1.610008375,1.051019311,j,0.950622513
2455913.127,-5.966226456,0.948709905,j,1.103612985
2453806.956,-0.666229142,0.882210314,j,1.103612985
2454984.922,-6.932133587,1.055505633,j,1.093131043
2456266.099,7.449272058,0.893721759,j,1.093131043
2456674.934,-9.655087503,1.1468606,j,0.876685019
2457179.863,2.078546838,0.957487047,j,0.876685019
2455370.774,2.328049017,0.970937312,j,0.94363584
2455015.78,4.069063233,0.959396839,j,0.94363584
2457327.146,-8.292027049,1.052701712,j,0.89779716
2454806.116,7.66056455,1.049867392,j,0.89779716
2457520.792,-7.817408976,0.924934983,j,0.896806094
2456845.742,-10.49978954,0.912659049,j,0.896806094
2457582.744,-5.104696959,0.963068604,j,1.002651506
2457712.159,-2.617772496,0.949367225,j,1.002651506
2457561.753,-9.571836911,0.940840662,j,0.855241444
2457216.744,-5.767463604,1.052212477,j,0.855241444
2457150.974,-5.484263319,0.912205398,j,0.837536822
2457887.941,9.674490444,0.962399483,j,0.837536822
2456829.749,-3.979106566,0.921316206,j,0.94232171
2457964.748,-2.240338014,1.15780592,j,0.94232171
2454986.863,-7.410413402,1.194824934,j,0.941373765
2456827.748,-1.560286268,0.94826293,j,0.941373765
2454988.852,-4.890702617,1.170310616,j,1.070394192
2457562.751,-14.24298384,1.473239422,j,1.070394192
2457058.906,3.995410223,1.0108006,j,0.829326381
2454638.752,-0.91812185,0.890010297,j,0.829326381
2454954.962,8.72167607,1.120377898,j,0.822488136
2456844.779,-11.28513211,1.000025749,j,0.822488136
2456327.051,6.926281696,1.110357046,j,1.085607571
2456589.031,-6.254373902,1.960334897,a,1.085607571
2456589.04,-5.555002303,1.785130382,a,1.13568826
2456590.014,-6.990579858,2.097945452,a,1.13568826
2456590.023,-6.596488053,2.10489583,a,0.822385792
2456591.041,-3.446308532,2.024530649,a,0.822385792
2456591.05,-8.780714193,1.88701427,a,0.897867106
2456591.988,-11.11488218,2.094252348,a,0.897867106
2456591.996,-11.75956261,2.006482124,a,0.895131275
2456608.003,-6.716372942,1.834881783,a,0.895131275
2456611.083,-3.583429658,1.859890223,a,1.106028995
2456623.009,-6.687541624,2.056775331,a,1.106028995
2456626.928,-0.55608376,2.065870047,a,0.878509432
2456648.882,-3.673923162,2.224658966,a,0.878509432
2456662.894,-0.49696266,2.241564274,a,0.799320297
2456663.002,-1.343988003,2.419123173,a,0.799320297
2456663.786,0.229425421,2.326643944,a,0.977475854
2456663.972,-2.114949324,2.473403931,a,0.977475854
2456679.003,-14.99075734,1.970126629,a,0.997806623
2456679.013,-14.52306462,2.175164461,a,0.997806623
2456679.974,-13.93731016,2.002260923,a,0.861157608
2456679.986,-12.44212593,2.147173882,a,0.861157608
2456683.023,-14.2296412,2.538403273,a,0.891009783
2456706.002,3.542890281,2.305660009,a,0.891009783
2456709.856,0.398616598,2.843617678,a,1.06116124
2456709.873,-3.838059329,2.140574455,a,1.06116124
2456724.889,-3.681086171,1.942227721,a,0.919550774
2456780.765,5.975285438,2.236384869,a,0.919550774
2456780.779,6.89439624,2.0754776,a,0.92954452
2457054.859,4.873644132,2.15823555,a,0.92954452
2457054.88,2.186006783,2.257597208,a,1.050915693
2457115.732,-1.324379796,1.881262302,a,1.050915693
2457115.741,-1.679586037,2.096582413,a,0.911274072
2457123.784,-1.631134606,1.543691635,a,0.911274072
2457125.786,-1.475345654,1.482226729,a,0.979474486
2457132.724,4.828180867,1.542037249,a,0.979474486
2457142.671,3.178507193,1.569379449,a,0.918703762
2457143.665,-0.387442285,1.716362357,a,0.918703762
2457143.679,3.243172696,1.528346181,a,0.872225311
2457148.671,-4.098247887,2.127604723,a,0.872225311
2457148.682,-6.686060794,1.668673396,a,0.921373665
2457151.676,-5.508340387,2.103362799,a,0.921373665
2457153.779,-4.601604707,1.607835293,a,0.869571926
2457165.688,-4.889369049,1.610985518,a,0.869571926
2457168.738,-4.033051326,1.655223012,a,0.886451421
2457170.71,-0.9785298,1.547172427,a,0.886451421
2457178.706,5.06894245,1.517715573,a,0.905476294
2457179.723,3.416083329,2.207827806,a,0.905476294
2457185.699,0.203587555,1.659880877,a,0.928351904
2457187.695,-4.274504177,1.498699665,a,0.928351904
2457188.702,-5.189887609,1.655675173,a,0.898710508
2457189.688,0.833968875,1.842409372,a,0.898710508
2457191.702,-4.069909927,1.758333802,a,0.903036946
2457193.692,-6.47894758,2.622744083,a,0.903036946
2457193.703,-9.866951449,1.922537327,a,0.917732023
2457195.7,-4.853124844,1.706644297,a,0.917732023
2457196.7,-4.747218084,1.517393351,a,0.861477686
2457202.691,-8.451930784,1.965960264,a,0.861477686
2457202.704,-3.731767078,1.906731009,a,0.854007425
2457204.704,-10.91223326,1.796587944,a,0.854007425
2457207.701,-6.110345654,2.041606188,a,0.915923706
2457208.697,-7.78773372,1.627671838,a,0.915923706
2457215.701,-2.076778142,2.063212395,a,0.916925126
2457217.701,-1.406135352,1.800686359,a,0.916925126
2457218.697,-4.105859417,1.788430691,a,0.915083273
2457221.692,-2.760440087,2.128256083,a,0.915083273
2457222.697,-2.362487086,2.2945683,a,0.858386771
2457224.69,1.910970191,2.15272069,a,0.858386771
2457229.687,-2.984071731,1.935690522,a,0.88403207
2457232.689,-3.602401286,2.220612288,a,0.88403207
2457233.684,-0.792305344,1.913241625,a,0.886450548
2457313,-15.62971575,20.98974037,a,0.886450548
2457319.002,-6.587642434,2.204688787,a,0.839524993
2457319.014,-15.65988497,4.042097092,a,0.839524993
2457321.981,-6.624804424,2.133330107,a,0.909701578
2457321.996,-5.952226716,2.102687836,a,0.909701578
2457330.981,-4.617626564,3.482231855,a,0.935734834
2457330.992,-13.31654094,3.60560894,a,0.935734834
2457332.979,-3.565182086,2.108320475,a,0.925330641
2457332.962,-4.675376951,2.14452219,a,0.925330641
2457334.925,-7.486200071,2.20893383,a,1.012583918
2457334.939,-0.086352281,2.177785635,a,1.012583918
2457340.913,-7.733031891,2.189707279,a,1.061294721
2457340.926,-6.836499676,2.179837942,a,1.061294721
2457344.925,0.697413682,2.547027111,a,0.945224648
2457344.936,-4.711414591,2.925332785,a,0.945224648
2457352.892,-14.44309381,3.63192296,a,0.820869376
2457352.906,-15.45142517,3.655051708,a,0.820869376
2457354.871,-17.12476797,3.316026926,a,0.932359209
2457354.882,-11.014872,3.152904034,a,0.932359209
2457356.878,-14.29449232,3.434422493,a,1.005178568
2457356.888,-10.8600217,2.866359234,a,1.005178568
2457358.914,-10.78979717,2.278885126,a,0.943645074
2457358.924,-10.52849791,2.788324833,a,0.943645074
2457413.902,-11.88635637,2.835817814,a,0.918951377
2457413.91,-9.369582496,2.713607788,a,0.918951377
2457415.844,-2.909110484,2.129776716,a,0.80239954
2457415.856,-9.217781675,2.101278782,a,0.80239954
2457426.96,-8.949009874,2.085021496,a,1.308973449
2457426.972,-9.063435882,2.133162737,a,0.886421604
2457427.918,-8.956059223,2.177556276,a,0.821844032
2457427.928,-11.69551284,2.121371269,a,1.00209129
2457429.97,-9.54585622,1.929494381,a,1.020048655
2457429.98,-10.08290206,1.906121731,a,0.865003514
2457432.915,-6.846319603,2.085475683,a,1.04966362
2457432.929,-3.803354078,1.947305799,a,0.811066117
2457439.933,-8.361468655,1.832977533,a,1.009000401
2457439.944,-8.78411221,2.160549641,a,0.883047703
2457441.922,-11.75776152,2.000187397,a,0.891340571
2457441.939,-13.58909814,2.139452457,a,0.901094873
2457443.864,-8.288198275,1.978745103,a,0.959688786
2457443.872,-8.839878925,2.112513781,a,1.031997544
2457446.889,-4.159638489,2.087914467,a,1.060206992
2457446.904,-5.411962246,1.944177508,a,0.826981129
2457449.884,2.079079054,2.207107544,a,0.845786345
2457449.892,-0.505207959,2.113533258,a,0.706649767
2457463.713,-14.314111,2.089255571,a,0.800424144
2457463.726,-12.21816282,2.202028036,a,0.792644686
2457463.809,-12.3464158,2.038809776,a,0.696138524
2457465.82,-7.716728177,2.150180817,a,0.807561507
2457465.83,-11.82273858,2.068221807,a,0.974726931
2457466.853,-12.07071905,2.175625563,a,0.846430483
2457466.859,7.380871866,2.577384949,a,1.043466805
2457471.817,-6.675522726,2.059498787,a,1.080322113
2457471.828,-7.781572327,2.038323402,a,1.093997166
2457471.698,-14.52339523,1.811804891,a,0.895529704
2457471.71,-7.112171885,2.119375944,a,1.024605379
2457473.702,-12.13147051,2.105499744,a,1.045549354
2457473.716,-11.58517329,1.996443391,a,1.074238279
2457473.807,-8.926843842,2.019609451,a,1.016442583
2457473.817,-7.867816687,2.149327993,a,0.897384975
2458676.713,6.744430248,2.752631664,a,0.83257579
2458676.72,5.272753057,2.657367706,a,0.820733475
2458676.728,9.209048252,2.889886618,a,0.831792628
2457478.707,-6.485655079,2.164062977,a,0.95269573
2457478.722,-7.280515595,1.902310848,a,0.930956297
2457480.779,-7.118868179,2.067250967,a,0.904031436
2457480.787,-9.447810191,2.160096169,a,0.849511532
2457482.771,-2.466585964,2.083926678,a,0.921961469
2457482.781,-5.167193707,2.062604666,a,0.998898073
2457483.686,-4.5978649,1.894901156,a,0.80159731
2457483.699,-9.035194176,1.866189361,a,0.925153831
2457495.72,-1.852024456,1.942281485,a,0.940458365
2457495.729,-1.511185186,2.027546883,a,0.903965573
2457498.688,0.456246959,2.14195466,a,1.109842161
2457498.7,10.60409021,2.374556541,a,1.094048612
2457498.95,-0.740697118,4.08681345,a,0.905257358
2457507.679,-5.035153367,3.337702751,a,1.100803894
2457507.686,-7.189526877,2.632726669,a,0.92533227
2457508.667,-9.341493922,4.108407974,a,0.976991338
2457509.697,-9.088482883,2.218221664,a,0.952195148
2457509.713,-10.12345864,2.028037071,a,0.966301771
2457524.752,-1.033012206,1.988249183,a,0.933143808
2457524.768,-0.086557852,1.879581571,a,0.954309555
2457524.785,0.800918447,1.998632669,a,0.989789668
2457525.804,-5.095443199,1.910886407,a,0.956780881
2457525.818,-1.289287176,1.965832233,a,0.825817783
2457531.712,-5.51079232,4.071981907,a,0.971864827
2457531.719,-2.715147121,4.246133327,a,0.843527922
2457533.754,-1.148516952,2.027105808,a,0.921778748
2457533.776,0.107834024,1.800325036,a,0.923000568
2457537.766,0.535569194,1.888070345,a,0.949681958
2457537.756,5.122951645,2.006215811,a,0.842022692
2458681.684,0.054409548,5.063221931,a,0.960554553
2458681.688,5.599182674,4.966664791,a,0.971184082
2458681.692,5.628773342,4.852241516,a,0.976887947
2457549.699,-1.265261081,1.889785767,a,0.915333724
2457549.716,0.610200416,2.094496727,a,0.903509658
2457556.716,-8.376244468,4.692681313,a,0.903764715
2457554.74,2.058307594,3.050186157,a,0.883393691
2457554.749,-4.334802323,3.120623827,a,0.741451555
2457560.775,-3.79964381,2.209600687,a,0.701024515
2457560.792,-6.725011556,2.25624752,a,1.113026907
2457563.711,5.112595498,3.249518871,a,0.928515477
2457563.72,3.946081489,3.599154234,a,1.04256607
2457564.744,-0.210211385,2.117713451,a,1.049332289
2457564.759,-0.827302351,1.800534248,a,0.950885397
2457566.77,0.648239841,2.314807177,a,0.886796044
2457569.738,4.705801309,2.105428457,a,0.969724366
2457569.752,5.292619222,1.953068018,a,0.912951134
2457570.712,2.078035458,1.985464931,a,0.803214644
2457570.726,1.25089165,1.982811213,a,1.026663702
2457571.694,2.686712015,2.018458843,a,0.866490959
2457571.707,6.659017171,1.829082608,a,0.947439572
2457669.058,-2.79246844,2.567167521,a,0.986280648
2457675.001,1.112478513,2.322763205,a,0.93486763
2457675.013,0.147711733,2.277136087,a,0.828663318
2457679.991,-5.658717537,4.988868237,a,1.106357499
2457679.998,-6.535472557,4.009502888,a,0.729419235
2457683.011,5.491810192,2.123228312,a,1.063485059
2457683.022,3.732121135,2.077524424,a,1.008287489
2457683.032,3.020279428,2.045078516,a,1.062777435
2457685.003,2.971656804,2.006965876,a,0.906602251
2457685.012,6.461484798,2.106810331,a,0.870165189
2457687.98,5.236069096,2.208990097,a,0.993057345
2457687.992,4.606400024,2.004404068,a,1.058981088
2457696.964,7.21649872,2.269463778,a,0.814446678
2457696.977,6.410235013,2.053040504,a,0.737274285
2457701.928,7.154486222,2.253780127,a,0.964901159
2457701.941,6.510735651,2.283094406,a,0.940264761
2457702.919,5.399546711,2.096694469,a,0.894957791
2457702.932,4.128310767,2.297417879,a,0.979461044
2457703.945,1.645920315,2.206068754,a,0.918127788
2457703.955,6.152787235,2.045845985,a,0.816147913
2457705.937,4.38633387,2.25014019,a,1.009751582
2457705.947,1.750810105,2.00117588,a,0.890815256
2457711.949,-1.908820256,3.500407219,a,0.89800039
2457711.96,-9.204652255,3.246815681,a,0.953804866
2457717.973,-3.208664822,2.252919197,a,0.945670025
2457717.989,0.373582319,1.980456114,a,0.914312575
2457729.065,6.672372713,5.521473885,a,1.072216693
2457729.072,0.408394936,4.964698792,a,0.642634543
2457742.041,4.319082018,1.957633018,a,0.971153295
2457742.033,3.766022236,2.02848196,a,0.948207064
2457750.037,-1.035249611,2.225877762,a,0.768715105
2457750.047,3.918789537,2.047198534,a,0.97351326
2457752.018,-3.429544196,1.973326445,a,1.041634589
2457752.025,-0.249861116,1.991851568,a,1.039674112
2457781.009,8.407670395,2.070858479,a,1.007309281
2457781.023,6.41624846,2.011451006,a,0.845384029
2457783.836,5.003205082,1.883091092,a,1.028923525
2457783.956,4.173015052,1.903159618,a,1.007329676
2457783.968,2.749637294,2.016216993,a,1.024077076
2457783.978,3.400324385,2.134578466,a,1.053416636
2457783.826,4.3089878,1.933032751,a,1.041041269
2457814.862,2.62314788,2.133496284,a,1.086115107
2457814.871,3.944957969,1.939426899,a,1.067218686
2457815.958,3.606521941,1.912813067,a,1.076823164
2457815.967,3.943592895,2.046533108,a,0.860121089
2457821.778,3.881002059,2.135355473,a,1.082675052
2457823.788,0.117675348,2.194221973,a,0.882735295
2457823.798,-7.149128026,2.577526808,a,1.040767288
2457824.821,-5.807602361,1.898136616,a,1.069789534
2457824.831,-6.663285553,2.101282358,a,0.977864075
2457826.824,-8.892263852,2.068316936,a,0.92333091
2457826.833,-10.86290005,1.895622015,a,0.841912508
2457845.817,8.412693613,2.02649045,a,0.8604962
2457845.827,3.323759801,2.058409214,a,0.516628106
2457873.717,-1.260957642,1.75373292,a,0.895887774
2457873.726,1.136858633,1.998021603,a,0.922057111
2457893.694,4.267538476,1.860707641,a,1.170813982
2457893.7,9.102781895,1.820362926,a,1.069206747
2457894.756,4.98956121,1.946552396,a,0.912528433
2457894.764,6.40065357,1.909481645,a,0.855773911
2457896.751,6.845443538,1.936484575,a,0.885609765
2457896.764,5.308937736,1.885112405,a,1.119115116
2457897.701,7.350086384,2.185833693,a,0.917552678
2457901.705,5.077225723,1.76104939,a,0.945671126
2457901.715,5.149775028,1.963212848,a,1.014347013
2457907.721,0.007031907,1.95729816,a,0.998392683
2457907.733,-1.596786267,2.178116798,a,1.002131846
2457911.718,-4.753722463,1.922590375,a,0.974207628
2457911.726,-0.851790639,1.874098897,a,0.929099923
2457922.757,-6.006471959,2.957561255,a,0.956202342
2457922.761,-22.96030399,12.01013374,a,0.925354558
2457930.754,5.091826281,1.914995432,a,1.125686547
2457930.768,-0.952549054,2.022429466,a,0.934033597
2457931.739,0.936761615,2.031866074,a,0.931648953
2457931.753,5.341229249,2.211879969,a,1.042528611
2457933.744,1.622242332,1.972452998,a,1.069057648
2457933.757,8.43944591,1.976699591,a,1.074489571
2457937.737,3.253270035,2.161294699,a,1.047128975
2457937.754,-0.085850574,2.046936035,a,1.079138516
2457940.729,4.179417557,2.576481104,a,0.955660041
2457940.744,4.659298995,2.291177273,a,0.964723587
2458038.035,-2.039571053,8.922074318,a,0.895193776
2458052.012,-2.196719605,2.122613668,a,1.036649746
2458052.022,2.099085201,2.031905651,a,0.965757084
2458052.994,-0.968425352,2.119620562,a,0.935720434
2458053.007,-1.07951485,2.179330826,a,0.939336929
2458054.005,1.356969776,1.989393711,a,0.97686074
2458054.018,2.072417183,1.954426408,a,0.938403966
2458078.952,-9.118112124,2.147376537,a,0.953324307
2458078.964,-4.282053813,1.979790092,a,1.13094751
2458087.918,-8.372883585,2.119812727,a,0.922169024
2458087.927,-7.676332824,2.124948502,a,0.915482247
2458088.892,-6.850617299,2.155852795,a,0.92239605
2458088.904,-2.085886491,1.97575891,a,1.058721721
2458114.093,-0.860859874,1.985931158,a,0.892781461
2458114.104,-0.070563376,2.046048641,a,0.893251559
2458120.09,-4.399165528,2.008837461,a,0.859045438
2458120.098,-11.53873343,2.369240046,a,1.034412603
2458130.044,-8.417014433,2.081291199,a,1.081530768
2458130.053,-1.911021224,2.028729677,a,1.073883322
2458131.975,-6.935246218,2.214653015,a,1.08201357
2458131.988,-3.266074288,2.056951046,a,0.903158354
2458132.014,-1.160031864,2.014047861,a,1.112548849
2458132.025,-1.238840063,2.206409931,a,0.952169213
2458150.863,-5.689522194,2.12439847,a,1.093957796
2458150.878,-2.615511625,2.270610809,a,1.112838812
2458152.943,-5.104225625,2.256691694,a,1.081718976
2458152.953,-5.337139574,2.83095479,a,0.735908561
2458157.021,-4.18465418,2.075646162,a,1.181136283
2458157.031,-6.944795463,2.235702276,a,0.925252458
2458159.978,-6.639701464,2.153035402,a,1.193440408
2458159.987,-5.551986057,1.984380603,a,1.224350481
2458165.953,-2.090607379,1.969542623,a,0.972382604
2458165.963,-1.238223768,2.006028652,a,0.952267932
2458166.925,-1.45816568,2.050414801,a,1.08474967
2458166.936,1.70068153,2.077785492,a,1.072974898
2458207.734,4.408759566,1.902392268,a,0.958429176
2458207.744,6.004064673,1.909979463,a,1.051353105
2458210.77,4.198381408,2.059769154,a,1.032863922
2458210.779,6.248358714,1.977532029,a,1.011541601
2458222.675,-3.51151499,1.812620401,a,0.981315477
2458222.692,-6.036214412,1.671827555,a,1.214541196
2458649.777,5.810343613,3.071170092,a,0.947028583
2458649.784,5.03883748,2.77730298,a,1.131326092
2458649.791,1.298726867,3.316024542,a,0.930067855
2458508.895,10.30247466,2.212309122,a,1.091553422
2458508.908,7.467860315,2.217562199,a,1.111493072
2458509.954,13.29362803,2.035313368,a,0.876277593
2458509.97,10.1717355,2.447827578,a,1.078041751
2458509.997,12.14764505,3.383075237,a,0.943851827
2458510.005,4.470577321,3.244755268,a,1.107024945
2458510.063,9.506332013,2.122106552,a,0.880206999
2458510.08,10.73417786,2.168379784,a,1.094954058
2458574.827,2.499837371,1.997280002,a,1.037510501
2458574.838,2.087594652,2.211852551,a,1.095092726
2458587.688,3.560022579,2.647591829,a,0.929489183
2458587.695,5.692661106,2.70892477,a,1.040968215
2458587.702,2.222918218,2.554704189,a,1.034404731
2458586.69,1.758289637,2.424463272,a,0.927620455
2458586.697,1.457261974,2.611598969,a,0.881905348
2458586.705,-0.40902648,2.451794863,a,0.922441772
2458601.707,8.07849465,2.534008265,a,1.092699185
2458601.714,11.157988,2.252696276,a,1.153102594
2458601.721,10.37191408,2.497493505,a,1.128652664
2458605.69,10.4149778,2.956389427,a,0.989325921
2458605.697,13.56364331,2.9297297,a,0.996711432
2458605.705,13.82703402,2.649418116,a,
2458606.713,12.68226863,2.40147543,a,
2458606.721,6.871224585,2.770453215,a,
2458606.728,8.999116309,2.890775919,a,
2458607.795,6.406872175,2.445149422,a,
2458607.801,10.26748492,2.350279331,a,
2458607.807,3.133849482,2.63765645,a,
2458611.668,2.047938493,3.992357492,a,
2458611.672,6.693104546,4.901769161,a,
2458611.676,2.923217211,4.438839912,a,
2458617.672,-1.344087062,2.529529572,a,
2458617.678,-2.741479493,2.215908289,a,
2458617.684,2.802531133,2.583494663,a,
2458621.727,1.509995305,2.691141844,a,
2458621.734,0.606569707,2.36060977,a,
2458621.741,5.229572818,2.600517273,a,
2458634.689,6.395206651,2.478573322,a,
2458634.696,7.891209013,2.223743677,a,
2458634.704,3.57667689,2.225476265,a,
2458637.701,5.772060361,2.628348589,a,
2458637.708,0.953252631,2.334953308,a,
2458637.715,3.505973554,2.350372076,a,

